Deterministic Memory Abstraction and Supporting Multicore System Architecture

Poor time predictability of multicore processors has been a long-standing challenge in the real-time systems community. In this paper, we make a case that a fundamental problem that prevents efficient and predictable real-time computing on multicore is the lack of a proper memory abstraction to express memory criticality, which cuts across various layers of the system: the application, OS, and hardware. We, therefore, propose a new holistic resource management approach driven by a new memory abstraction, which we call Deterministic Memory. The key characteristic of deterministic memory is that the platform - the OS and hardware - guarantees small and tightly bounded worst-case memory access timing. In contrast, we call the conventional memory abstraction as best-effort memory in which only highly pessimistic worst-case bounds can be achieved. We propose to utilize both abstractions to achieve high time predictability but without significantly sacrificing performance. We present deterministic memory-aware OS and architecture designs, including OS-level page allocator, hardware-level cache, and DRAM controller designs. We implement the proposed OS and architecture extensions on Linux and gem5 simulator. Our evaluation results, using a set of synthetic and real-world benchmarks, demonstrate the feasibility and effectiveness of our approach.

==> figs/cache-occ-1bzip2.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,0.756
disparity,WP,0.248
disparity,DM(A),0.724
disparity,DM(T98),0.749
disparity,DM(T90),0.751
mser,NoP,0.634
mser,WP,0.248
mser,DM(A),0.542
mser,DM(T98),0.597
mser,DM(T90),0.612
sift,NoP,0.581
sift,WP,0.248
sift,DM(A),0.421
sift,DM(T98),0.431
sift,DM(T90),0.484
svm,NoP,0.922
svm,WP,0.248
svm,DM(A),0.250
svm,DM(T98),0.897
svm,DM(T90),0.928
texture_synth,NoP,0.791
texture_synth,WP,0.248
texture_synth,DM(A),0.720
texture_synth,DM(T98),0.766
texture_synth,DM(T90),0.769
aifftr01,NoP,0.930
aifftr01,WP,0.248
aifftr01,DM(A),0.879
aifftr01,DM(T98),0.921
aifftr01,DM(T90),0.923
aiifft01,NoP,0.929
aiifft01,WP,0.248
aiifft01,DM(A),0.885
aiifft01,DM(T98),0.919
aiifft01,DM(T90),0.921
matrix01,NoP,0.924
matrix01,WP,0.248
matrix01,DM(A),0.868
matrix01,DM(T98),0.911
matrix01,DM(T90),0.919
avg,NoP,0.808
avg,WP,0.248
avg,DM(A),0.661
avg,DM(T98),0.774
avg,DM(T90),0.788


==> figs/cache-occ-1mcf.csv <==
Benchmark,co-runners,slowdown
disparity,WP,0.250
disparity,DM(H),0.756
disparity,DM(A),0.733
mser,WP,0.250
mser,DM(H),0.574
mser,DM(A),0.547
sift,WP,0.250
sift,DM(H),0.474
sift,DM(A),0.458
svm,WP,0.250
svm,DM(H),0.242
svm,DM(A),0.245
texture_synth,WP,0.250
texture_synth,DM(H),0.748
texture_synth,DM(A),0.725
aifftr01,WP,0.250
aifftr01,DM(H),0.932
aifftr01,DM(A),0.889
aiifft01,WP,0.250
aiifft01,DM(H),0.932
aiifft01,DM(A),0.897
matrix01,WP,0.250
matrix01,DM(H),0.925
matrix01,DM(A),0.875
average,WP,0.250
average,DM(H),0.698
average,DM(A),0.671


==> figs/cache-occ-3bzip2.csv <==
Benchmark,co-runners,slowdown
disparity,WP,0.745
disparity,DM(H),0.913
disparity,DM(A),0.897
mser,WP,0.745
mser,DM(H),0.859
mser,DM(A),0.836
sift,WP,0.745
sift,DM(H),0.826
sift,DM(A),0.808
svm,WP,0.745
svm,DM(H),0.743
svm,DM(A),0.745
texture_synth,WP,0.745
texture_synth,DM(H),0.908
texture_synth,DM(A),0.888
aifftr01,WP,0.745
aifftr01,DM(H),0.971
aifftr01,DM(A),0.935
aiifft01,WP,0.745
aiifft01,DM(H),0.971
aiifft01,DM(A),0.942
matrix01,WP,0.745
matrix01,DM(H),0.968
matrix01,DM(A),0.928
average,WP,0.745
average,DM(H),0.895
average,DM(A),0.872


==> figs/cache-occ-3mcf.csv <==
Benchmark,co-runners,slowdown
disparity,WP,0.749
disparity,DM(H),0.918
disparity,DM(A),0.900
mser,WP,0.749
mser,DM(H),0.857
mser,DM(A),0.838
sift,WP,0.749
sift,DM(H),0.818
sift,DM(A),0.805
svm,WP,0.749
svm,DM(H),0.743
svm,DM(A),0.745
texture_synth,WP,0.749
texture_synth,DM(H),0.914
texture_synth,DM(A),0.893
aifftr01,WP,0.749
aifftr01,DM(H),0.977
aifftr01,DM(A),0.941
aiifft01,WP,0.749
aiifft01,DM(H),0.978
aiifft01,DM(A),0.948
matrix01,WP,0.749
matrix01,DM(H),0.975
matrix01,DM(A),0.934
average,WP,0.749
average,DM(H),0.897
average,DM(A),0.875


==> figs/cr-imprv-4mb.csv <==
Benchmark,co-runners,slowdown
disparity,DM,0.472
disparity,DM(A),0.507
mser,DM,0.599
mser,DM(A),0.584
sift,DM,0.596
sift,DM(A),0.657
svm,DM,-0.024
svm,DM(A),-0.043
texture_synthesis,DM,0.630
texture_synthesis,DM(A),0.566
aifftr01,DM,0.501
aifftr01,DM(A),0.639
aiifft01,DM,0.479
aiifft01,DM(A),0.635
matrix01,DM,0.585
matrix01,DM(A),0.517


==> figs/cr-imprv-sqcif-2mb.csv <==
Benchmark,co-runners,slowdown
disparity,DM,-0.162
disparity,DM(A),-0.160
localization,DM,0.467
localization,DM(A),0.320
mser,DM,0.270
mser,DM(A),0.193
sift,DM,-0.026
sift,DM(A),-0.026
stitch,DM,-0.018
stitch,DM(A),-0.018
svm,DM,-0.038
svm,DM(A),-0.042
texture_synthesis,DM,-0.033
texture_synthesis,DM(A),-0.033


==> figs/cr-imprv-sqcif-4mb.csv <==
Benchmark,co-runners,slowdown
disparity,DM,0.450
disparity,DM(A),0.346
localization,DM,0.670
localization,DM(A),0.652
mser,DM,0.495
mser,DM(A),0.605
multi_ncut,DM,0.003
multi_ncut,DM(A),-0.001
sift,DM,-0.017
sift,DM(A),-0.012
stitch,DM,0.681
stitch,DM(A),0.666
svm,DM,-0.023
svm,DM(A),-0.027
texture_synthesis,DM,-0.014
texture_synthesis,DM(A),-0.015


==> figs/cr-imprv.csv <==
Benchmark,co-runners,slowdown
disparity,DM,0.491
disparity,DM(A),0.488
mser,DM,0.580
mser,DM(A),0.606
sift,DM,0.665
sift,DM(A),0.534
svm,DM,-0.029
svm,DM(A),-0.049
texture_synthesis,DM,0.672
texture_synthesis,DM(A),0.677
aifftr01,DM,0.671
aifftr01,DM(A),0.660
aiifft01,DM,0.652
aiifft01,DM(A),0.646
matrix01,DM,0.685
matrix01,DM(A),0.667


==> figs/dm-util-4mb.csv <==
Benchmark,co-runners,slowdown
disparity,DM,0.157
disparity,DM(A),0.197
mser,DM,0.286
mser,DM(A),0.327
sift,DM,0.379
sift,DM(A),0.431
svm,DM,0.997
svm,DM(A),0.998
texture_synthesis,DM,0.145
texture_synthesis,DM(A),0.191
aifftr01,DM,0.016
aifftr01,DM(A),0.111
aiifft01,DM,0.016
aiifft01,DM(A),0.114
matrix01,DM,0.048
matrix01,DM(A),0.128


==> figs/dm-util-mc.csv <==
Benchmark,co-runners,slowdown
disparity,DM(A),1
disparity,DM(T98),0.65
disparity,DM(T90),0.52
mser,DM(A),1
mser,DM(T98),0.79
mser,DM(T90),0.61
sift,DM(A),1
sift,DM(T98),0.90
sift,DM(T90),0.69
svm,DM(A),1
svm,DM(T98),0.09
svm,DM(T90),0.05
texture_synth,DM(A),1
texture_synth,DM(T98),0.84
texture_synth,DM(T90),0.69
avg,DM(A),1
avg,DM(T98),0.65
avg,DM(T90),0.51


==> figs/dm-util-sqcif-2mb.csv <==
Benchmark,co-runners,slowdown
disparity,DM,0.923
disparity,DM(A),0.952
localization,DM,0.264
localization,DM(A),0.437
mser,DM,0.570
mser,DM(A),0.644
sift,DM,0.997
sift,DM(A),0.997
stitch,DM,0.972
stitch,DM(A),0.972
svm,DM,0.995
svm,DM(A),0.996
texture_synthesis,DM,0.998
texture_synthesis,DM(A),0.999


==> figs/dm-util-sqcif-4mb.csv <==
Benchmark,co-runners,slowdown
disparity,DM,0.504
disparity,DM(A),0.544
localization,DM,0.132
localization,DM(A),0.219
mser,DM,0.285
mser,DM(A),0.323
multi_ncut,DM,0.996
multi_ncut,DM(A),0.996
sift,DM,0.998
sift,DM(A),0.998
stitch,DM,0.602
stitch,DM(A),0.646
svm,DM,0.998
svm,DM(A),0.998
texture_synthesis,DM,0.999
texture_synthesis,DM(A),0.999


==> figs/dm-util.csv <==
Benchmark,co-runners,slowdown
disparity,DM(A),0.385
disparity,DM(T98),0.253
disparity,DM(T90),0.182
mser,DM(A),0.632
mser,DM(T98),0.489
mser,DM(T90),0.367
sift,DM(A),0.805
sift,DM(T98),0.721
sift,DM(T90),0.573
svm,DM(A),0.994
svm,DM(T98),0.125
svm,DM(T90),0.085
texture_synth,DM(A),0.376
texture_synth,DM(T98),0.287
texture_synth,DM(T90),0.230
aifftr01,DM(A),0.227
aifftr01,DM(T98),0.071
aifftr01,DM(T90),0.057
aiifft01,DM(A),0.222
aiifft01,DM(T98),0.077
aiifft01,DM(T90),0.073
matrix01,DM(A),0.260
matrix01,DM(T98),0.114
matrix01,DM(T90),0.088
avg,DM(A),0.488
avg,DM(T98),0.267
avg,DM(T90),0.207


==> figs/hit-num.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,1.000
disparity,WP,1.109
disparity,DM(H),1.104
disparity,DM(A),1.098
mser,NoP,1.000
mser,WP,1.263
mser,DM(H),1.294
mser,DM(A),1.272
sift,NoP,0.983
sift,WP,1.955
sift,DM(H),1.775
sift,DM(A),2.854
svm,NoP,0.997
svm,WP,0.960
svm,DM(H),1.335
svm,DM(A),0.929
texture_synthesis,NoP,0.999
texture_synthesis,WP,1.285
texture_synthesis,DM(H),1.343
texture_synthesis,DM(A),1.743
aifftr01,NoP,0.999
aifftr01,WP,1.136
aifftr01,DM(H),1.290
aifftr01,DM(A),1.243
aiifft01,NoP,1.000
aiifft01,WP,1.149
aiifft01,DM(H),1.197
aiifft01,DM(A),0.808
matrix01,NoP,0.993
matrix01,WP,1.111
matrix01,DM(H),1.103
matrix01,DM(A),1.231


==> figs/hit-rate-cr-1bzip2.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,0.835
disparity,WP,0.561
disparity,DM(A),0.821
disparity,DM(T98),0.833
disparity,DM(T90),0.833
mser,NoP,0.806
mser,WP,0.559
mser,DM(A),0.739
mser,DM(T98),0.771
mser,DM(T90),0.784
sift,NoP,0.822
sift,WP,0.562
sift,DM(A),0.677
sift,DM(T98),0.686
sift,DM(T90),0.729
svm,NoP,0.895
svm,WP,0.562
svm,DM(A),0.563
svm,DM(T98),0.881
svm,DM(T90),0.895
texture_synth,NoP,0.858
texture_synth,WP,0.562
texture_synth,DM(A),0.823
texture_synth,DM(T98),0.838
texture_synth,DM(T90),0.844
aifftr01,NoP,0.891
aifftr01,WP,0.562
aifftr01,DM(A),0.879
aifftr01,DM(T98),0.892
aifftr01,DM(T90),0.890
aiifft01,NoP,0.894
aiifft01,WP,0.562
aiifft01,DM(A),0.880
aiifft01,DM(T98),0.892
aiifft01,DM(T90),0.891
matrix01,NoP,0.891
matrix01,WP,0.562
matrix01,DM(A),0.877
matrix01,DM(T98),0.891
matrix01,DM(T90),0.893
avg,NoP,0.862
avg,WP,0.562
avg,DM(A),0.782
avg,DM(T98),0.835
avg,DM(T90),0.845


==> figs/hit-rate-cr-1mcf.csv <==
Benchmark,co-runners,slowdown
disparity,WP,0.473
disparity,DM(H),0.539
disparity,DM(A),0.536
mser,WP,0.472
mser,DM(H),0.518
mser,DM(A),0.515
sift,WP,0.472
sift,DM(H),0.507
sift,DM(A),0.503
svm,WP,0.472
svm,DM(H),0.469
svm,DM(A),0.470
texture_synth,WP,0.473
texture_synth,DM(H),0.539
texture_synth,DM(A),0.536
aifftr01,WP,0.475
aifftr01,DM(H),0.561
aifftr01,DM(A),0.555
aiifft01,WP,0.472
aiifft01,DM(H),0.560
aiifft01,DM(A),0.557
matrix01,WP,0.473
matrix01,DM(H),0.559
matrix01,DM(A),0.553
average,WP,0.473
average,DM(H),0.531
average,DM(A),0.528


==> figs/hit-rate-cr-3bzip2.csv <==
Benchmark,co-runners,slowdown
disparity,WP,0.532
disparity,DM(H),0.654
disparity,DM(A),0.647
mser,WP,0.539
mser,DM(H),0.637
mser,DM(A),0.636
sift,WP,0.551
sift,DM(H),0.628
sift,DM(A),0.624
svm,WP,0.557
svm,DM(H),0.598
svm,DM(A),0.600
texture_synth,WP,0.538
texture_synth,DM(H),0.648
texture_synth,DM(A),0.647
aifftr01,WP,0.527
aifftr01,DM(H),0.669
aifftr01,DM(A),0.658
aiifft01,WP,0.549
aiifft01,DM(H),0.668
aiifft01,DM(A),0.659
matrix01,WP,0.548
matrix01,DM(H),0.667
matrix01,DM(A),0.654
average,WP,0.543
average,DM(H),0.646
average,DM(A),0.641



==> figs/hit-rate-cr-3mcf.csv <==
Benchmark,co-runners,slowdown
disparity,WP,0.471
disparity,DM(H),0.488
disparity,DM(A),0.489
mser,WP,0.471
mser,DM(H),0.485
mser,DM(A),0.484
sift,WP,0.470
sift,DM(H),0.484
sift,DM(A),0.483
svm,WP,0.470
svm,DM(H),0.480
svm,DM(A),0.480
texture_synth,WP,0.473
texture_synth,DM(H),0.490
texture_synth,DM(A),0.488
aifftr01,WP,0.472
aifftr01,DM(H),0.491
aifftr01,DM(A),0.490
aiifft01,WP,0.471
aiifft01,DM(H),0.492
aiifft01,DM(A),0.491
matrix01,WP,0.472
matrix01,DM(H),0.491
matrix01,DM(A),0.490
average,WP,0.471
average,DM(H),0.488
average,DM(A),0.487



==> figs/hit-rate.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,0.755
disparity,WP,1.000
disparity,DM(A),1.000
disparity,DM(T98),0.993
disparity,DM(T90),0.970
mser,NoP,0.738
mser,WP,1.000
mser,DM(A),0.998
mser,DM(T98),0.990
mser,DM(T90),0.964
sift,NoP,0.537
sift,WP,0.993
sift,DM(A),0.969
sift,DM(T98),0.973
sift,DM(T90),0.918
svm,NoP,0.908
svm,WP,0.999
svm,DM(A),0.995
svm,DM(T98),0.993
svm,DM(T90),0.981
texture_synth,NoP,0.764
texture_synth,WP,1.000
texture_synth,DM(A),1.000
texture_synth,DM(T98),0.998
texture_synth,DM(T90),0.923
aifftr01,NoP,0.782
aifftr01,WP,0.999
aifftr01,DM(A),0.999
aifftr01,DM(T98),0.996
aifftr01,DM(T90),0.985
aiifft01,NoP,0.816
aiifft01,WP,0.999
aiifft01,DM(A),0.997
aiifft01,DM(T98),0.984
aiifft01,DM(T90),0.996
matrix01,NoP,0.881
matrix01,WP,0.995
matrix01,DM(A),0.987
matrix01,DM(T98),0.971
matrix01,DM(T90),0.960
avg,NoP,0.773
avg,WP,0.998
avg,DM(A),0.993
avg,DM(T98),0.987
avg,DM(T90),0.962


==> figs/ipc-cr-1bzip2.csv <==
Benchmark,co-runners,slowdown
disparity,WP,1.02
disparity,DM(H),1.20
disparity,DM(A),1.19
mser,WP,1.03
mser,DM(H),1.16
mser,DM(A),1.16
sift,WP,1.02
sift,DM(H),1.12
sift,DM(A),1.12
svm,WP,1.03
svm,DM(H),1.00
svm,DM(A),1.02
texture_synthesis,WP,1.02
texture_synthesis,DM(H),1.21
texture_synthesis,DM(A),1.20
aifftr01,WP,1.03
aifftr01,DM(H),1.22
aifftr01,DM(A),1.22
aiifft01,WP,1.02
aiifft01,DM(H),1.22
aiifft01,DM(A),1.22
matrix01,WP,1.03
matrix01,DM(H),1.22
matrix01,DM(A),1.22
average,WP,1.02
average,DM(H),1.17
average,DM(A),1.16


==> figs/l1missdist-small.dat <==
''              code	data	heap	stack
disparity	0.0	0.1	99.1	0.9
mser	        0.0	0.0	99.6	0.4
sift	        0.7	0.1	96.9	2.3
svm	        27.9	0.1	70.1	1.9
texture\\_synth	6.2	0.4	89.8	3.6
aifftr01	1.0	7.3	83.4	8.3
aiifft01	3.9	8.1	79.2	8.7
matrix01	1.7	0.5	96.4	1.4

==> figs/l1missdist.dat <==
''              code	data	heap	stack
aifftr01	0.5	6.0	85.3	8.2
aiifft01	0.3	3.6	89.6	6.5
cacheb01	0.2	9.8	90.0	0.0
matrix01	1.1	0.5	97.9	0.6
ttsprk01	34.2	10.7	55.0	0.0
disparity	0.0	0.0	99.6	0.4
localization	2.1	0.2	97.0	0.7
texture\\_synth	0.3	0.1	98.5	1.2
mser	        0.0	0.0	99.7	0.3
sift	        0.1	0.0	98.7	1.2
svm	        15.7	0.0	79.2	5.0


==> figs/miss-num.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,1.000
disparity,WP,0.000
disparity,DM(H),0.006
disparity,DM(A),0.000
mser,NoP,1.000
mser,WP,0.001
mser,DM(H),0.020
mser,DM(A),0.000
sift,NoP,1.000
sift,WP,0.089
sift,DM(H),0.054
sift,DM(A),0.045
svm,NoP,1.000
svm,WP,0.007
svm,DM(H),0.311
svm,DM(A),0.162
texture_synthesis,NoP,1.000
texture_synthesis,WP,0.001
texture_synthesis,DM(H),0.018
texture_synthesis,DM(A),0.001
aifftr01,NoP,1.000
aifftr01,WP,0.003
aifftr01,DM(H),0.006
aifftr01,DM(A),0.008
aiifft01,NoP,1.000
aiifft01,WP,0.003
aiifft01,DM(H),0.011
aiifft01,DM(A),0.007
matrix01,NoP,1.000
matrix01,WP,0.055
matrix01,DM(H),0.079
matrix01,DM(A),0.043


==> figs/miss-rate.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,0.093
disparity,WP,0.000
disparity,DM(H),0.001
disparity,DM(A),0.000
mser,NoP,0.210
mser,WP,0.000
mser,DM(H),0.004
mser,DM(A),0.000
sift,NoP,0.469
sift,WP,0.038
sift,DM(H),0.026
sift,DM(A),0.014
svm,NoP,0.039
svm,WP,0.000
svm,DM(H),0.009
svm,DM(A),0.007
texture_synthesis,NoP,0.332
texture_synthesis,WP,0.000
texture_synthesis,DM(H),0.007
texture_synthesis,DM(A),0.000
aifftr01,NoP,0.210
aifftr01,WP,0.001
aifftr01,DM(H),0.001
aifftr01,DM(A),0.002
aiifft01,NoP,0.109
aiifft01,WP,0.000
aiifft01,DM(H),0.001
aiifft01,DM(A),0.001
matrix01,NoP,0.184
matrix01,WP,0.011
matrix01,DM(H),0.016
matrix01,DM(A),0.008
average,NoP,0.206
average,WP,0.006
average,DM(H),0.008
average,DM(A),0.004


==> figs/miss-rate2-4mb.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,1.0
disparity,WP,0.001
disparity,DM,0.004
disparity,DM(A),0.001
mser,NoP,1
mser,WP,0.000
mser,DM,0.003
mser,DM(A),0.000
sift,NoP,1
sift,WP,0.000
sift,DM,0.034
sift,DM(A),0.024
svm,NoP,1
svm,WP,0.000
svm,DM,0.000
svm,DM(A),0.000
texture_synthesis,NoP,1
texture_synthesis,WP,0.001
texture_synthesis,DM,0.009
texture_synthesis,DM(A),0.001
aifftr01,NoP,1
aifftr01,WP,0.004
aifftr01,DM,0.087
aifftr01,DM(A),0.018
aiifft01,NoP,1
aiifft01,WP,0.011
aiifft01,DM,0.181
aiifft01,DM(A),0.042
matrix01,NoP,1
matrix01,WP,0.048
matrix01,DM,0.189
matrix01,DM(A),0.121



==> figs/miss-rate2-sqcif-2mb.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,1
disparity,WP,0.008
disparity,DM,0.007
disparity,DM(A),0.006
localization,NoP,1
localization,WP,0.078
localization,DM,0.266
localization,DM(A),0.158
mser,NoP,1
mser,WP,0.000
mser,DM,0.003
mser,DM(A),0.001
sift,NoP,1
sift,WP,0.550
sift,DM,0.549
sift,DM(A),0.549
stitch,NoP,1
stitch,WP,0.204
stitch,DM,0.200
stitch,DM(A),0.198
svm,NoP,1
svm,WP,0.001
svm,DM,0.260
svm,DM(A),0.013
texture_synthesis,NoP,1
texture_synthesis,WP,0.585
texture_synthesis,DM,0.586
texture_synthesis,DM(A),0.586


==> figs/miss-rate2-sqcif-4mb.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,1
disparity,WP,0.000
disparity,DM,0.003
disparity,DM(A),0.002
localization,NoP,1
localization,WP,0.117
localization,DM,0.433
localization,DM(A),0.255
mser,NoP,1
mser,WP,0.000
mser,DM,0.007
mser,DM(A),0.003
multi_ncut,NoP,1
multi_ncut,WP,0.000
multi_ncut,DM,0.002
multi_ncut,DM(A),0.002
sift,NoP,1
sift,WP,0.558
sift,DM,0.562
sift,DM(A),0.559
stitch,NoP,1
stitch,WP,0.003
stitch,DM,0.011
stitch,DM(A),0.008
svm,NoP,1
svm,WP,0.000
svm,DM,0.236
svm,DM(A),0.019
texture_synthesis,NoP,1
texture_synthesis,WP,0.787
texture_synthesis,DM,0.794
texture_synthesis,DM(A),0.793


==> figs/n-pages.csv <==
Benchmark,co-runners,slowdown
disparity,Critical,0.48
disparity,Critical(T98),0.36
disparity,Critical(T90),0.27
mser,Critical,0.62
mser,Critical(T98),0.51
mser,Critical(T90),0.38
sift,Critical,0.72
sift,Critical(T98),0.56
sift,Critical(T90),0.44
svm,Critical,0.06
svm,Critical(T98),0.04
svm,Critical(T90),0.02
texture_synth,Critical,0.48
texture_synth,Critical(T98),0.41
texture_synth,Critical(T90),0.34
aifftr01,Critical,0.23
aifftr01,Critical(T98),0.17
aifftr01,Critical(T90),0.13
aiifft01,Critical,0.21
aiifft01,Critical(T98),0.17
aiifft01,Critical(T90),0.13
matrix01,Critical,0.27
matrix01,Critical(T98),0.20
matrix01,Critical(T90),0.15
avg,Critical,0.38
avg,Critical(T98),0.30
avg,Critical(T90),0.23


==> figs/slowdown-mc.csv <==
Benchmark,co-runners,slowdown
disparity,BA & FR-FCFS,4.937
disparity,DM(A),1.181
disparity,DM(T98),1.271
disparity,DM(T90),1.579
mser,BA & FR-FCFS,5.719
mser,DM(A),1.078
mser,DM(T98),1.135
mser,DM(T90),1.319
sift,BA & FR-FCFS,2.972
sift,DM(A),1.102
sift,DM(T98),1.124
sift,DM(T90),1.239
svm,BA & FR-FCFS,1.608
svm,DM(A),0.995
svm,DM(T98),0.999
svm,DM(T90),1.034
texture_synth,BA & FR-FCFS,1.997
texture_synth,DM(A),1.034
texture_synth,DM(T98),1.064
texture_synth,DM(T90),1.176
avg,BA & FR-FCFS,3.447
avg,DM(A),1.078
avg,DM(T98),1.118
avg,DM(T90),1.269


==> figs/slowdown.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,2.965
disparity,WP,1.011
disparity,DM(A),1.007
disparity,DM(T98),1.116
disparity,DM(T90),1.336
mser,NoP,1.790
mser,WP,1.001
mser,DM(A),1.010
mser,DM(T98),1.072
mser,DM(T90),1.176
sift,NoP,1.398
sift,WP,1.005
sift,DM(A),1.023
sift,DM(T98),1.037
sift,DM(T90),1.132
svm,NoP,1.153
svm,WP,0.982
svm,DM(A),0.990
svm,DM(T98),1.024
svm,DM(T90),1.002
texture_synth,NoP,1.151
texture_synth,WP,1.001
texture_synth,DM(A),0.998
texture_synth,DM(T98),1.002
texture_synth,DM(T90),1.048
aifftr01,NoP,1.191
aifftr01,WP,1.000
aifftr01,DM(A),1.004
aifftr01,DM(T98),1.004
aifftr01,DM(T90),1.017
aiifft01,NoP,1.378
aiifft01,WP,1.000
aiifft01,DM(A),1.001
aiifft01,DM(T98),1.025
aiifft01,DM(T90),1.007
matrix01,NoP,1.064
matrix01,WP,1.008
matrix01,DM(A),1.005
matrix01,DM(T98),1.007
matrix01,DM(T90),1.009
avg,NoP,1.511
avg,WP,1.001
avg,DM(A),1.005
avg,DM(T98),1.036
avg,DM(T90),1.091


==> figs/slowdown2-4mb.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,1.10
disparity,WP,1.02
disparity,DM,1.02
disparity,DM(A),1.03
mser,NoP,1.33
mser,WP,1.02
mser,DM,1.02
mser,DM(A),1.02
sift,NoP,1.24
sift,WP,1.01
sift,DM,1.01
sift,DM(A),1.01
svm,NoP,1.04
svm,WP,1.03
svm,DM,1.03
svm,DM(A),1.00
texture_synthesis,NoP,1.15
texture_synthesis,WP,1.00
texture_synthesis,DM,1.00
texture_synthesis,DM(A),1.00
aifftr01,NoP,1.16
aifftr01,WP,1.01
aifftr01,DM,1.01
aifftr01,DM(A),1.00
aiifft01,NoP,1.07
aiifft01,WP,1.02
aiifft01,DM,1.02
aiifft01,DM(A),1.00
matrix01,NoP,1.02
matrix01,WP,1.00
matrix01,DM,1.00
matrix01,DM(A),1.00



==> figs/slowdown2-sqcif-2mb.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,3.30
disparity,WP,1.13
disparity,DM,1.13
disparity,DM(A),1.13
localization,NoP,1.17
localization,WP,1.06
localization,DM,1.06
localization,DM(A),1.03
mser,NoP,1.39
mser,WP,1.02
mser,DM,1.02
mser,DM(A),1.02
sift,NoP,1.43
sift,WP,1.62
sift,DM,1.62
sift,DM(A),1.63
stitch,NoP,1.20
stitch,WP,1.10
stitch,DM,1.10
stitch,DM(A),1.11
svm,NoP,1.18
svm,WP,1.18
svm,DM,1.18
svm,DM(A),1.02
texture_synthesis,NoP,1.26
texture_synthesis,WP,1.85
texture_synthesis,DM,1.85
texture_synthesis,DM(A),1.84



==> figs/slowdown2-sqcif-4mb.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,3.01
disparity,WP,1.27
disparity,DM,1.27
disparity,DM(A),1.23
localization,NoP,1.07
localization,WP,1.03
localization,DM,1.03
localization,DM(A),1.02
mser,NoP,1.24
mser,WP,1.02
mser,DM,1.02
mser,DM(A),1.02
multi_ncut,NoP,1.69
multi_ncut,WP,1.00
multi_ncut,DM,1.00
multi_ncut,DM(A),1.00
sift,NoP,1.38
sift,WP,1.57
sift,DM,1.57
sift,DM(A),1.57
stitch,NoP,1.17
stitch,WP,1.01
stitch,DM,1.01
stitch,DM(A),1.01
svm,NoP,1.16
svm,WP,1.11
svm,DM,1.11
svm,DM(A),1.02
texture_synthesis,NoP,1.29
texture_synthesis,WP,1.80
texture_synthesis,DM,1.80
texture_synthesis,DM(A),1.80



==> figs/slowdown_analytic.csv <==
Benchmark,co-runners,slowdown
disparity,NoP,5.8
disparity,DM(H),1.0
disparity,DM(A)/WP,1.0
mser,NoP,2.2
mser,DM(H),1.0
mser,DM(A)/WP,1.0
sift,NoP,1.6
sift,DM(H),1.0
sift,DM(A)/WP,1.0
svm,NoP,1.8
svm,DM(H),1.2
svm,DM(A)/WP,1.0
texture_synth,NoP,1.1
texture_synth,DM(H),1.0
texture_synth,DM(A)/WP,1.0
aifftr01,NoP,1.8
aifftr01,DM(H),1.1
aifftr01,DM(A)/WP,1.0
aiifft01,NoP,2.2
aiifft01,DM(H),1.3
aiifft01,DM(A)/WP,1.0
matrix01,NoP,1.1
matrix01,DM(H),1.0
matrix01,DM(A)/WP,1.0



==> figs/userall-small.dat <==
disparity	48
mser	62
sift	72
svm	6
texture\\_synth	48
aifftr01	23
aiifft01	21
matrix01	27
average	38.3

